Sub-Riemannian geodesics on the Heisenberg 3D nil-manifold

We study the projection of the left-invariant sub-Riemannian structure on the 3D Heisenberg group $G$ to the Heisenberg 3D nil-manifold $M$ -- the compact homogeneous space of $G$ by the discrete Heisenberg group. First we describe dynamical properties of the geodesic flow for $M$: periodic and dense orbits, and a dynamical characterization of the normal Hamiltonian flow of Pontryagin maximum principle. Then we obtain sharp twoside bounds of sub-Riemannian balls and distance in $G$, and on this basis we estimate the cut time for sub-Riemannian geodesics in $M$.

==> cover_letter.txt <==
Dear Madame/Sir,

Please find enclosed our paper
"Sub-Riemannian geodesics on the Heisenberg 3D nil-manifold"
by A. Glutsyuk, Yu. Sachkov
submitted for possible publication by Nonlinearity.

Sincerely yours,
Yuri Sachkov
